A Simple Capacity Lower Bound for Communication with Superimposed Pilots

We present a novel closed-form lower bound on the Gaussian-input mutual information for noncoherent communication (i.e., in which neither transmitter nor receiver are cognizant of the fading state) over a frequency-flat fading channel with additive noise. Our bound yields positive (non-trivial) values even in the most challenging case of zero-mean fast fading, a regime in which the conventional approach of orthogonal time-multiplexed pilots is unavailing and for which, to the best of the author's knowledge, no simple analytical bound is known. Its derivation relies on endowing the transmit signal with a non-zero mean, which can be interpreted as a pilot symbol that is additively superimposed onto the information-bearing Gaussian signal. The optimal fraction of transmit power that one should dedicate to this pilot is computed in closed form and shown to tend to one half at low SNR and to a limit above $2-\sqrt{2} \approx 0.586$ at high SNR. We further show how one can refine the bound for the general case of non-zero mean fading. Finally, we state an extension of our bound to the MIMO setting and apply it to compare superimposed vs. orthogonal pilots on the SISO Rayleigh block fading channel.

==> coord/coord_I_hybrid.txt <==
alpha	I_Medard	I_simple	I_hybrid
0.000000	0.000000	0.026032	0.026032
0.020000	0.010050	0.026220	0.030839
0.040000	0.020203	0.026418	0.036299
0.060000	0.030459	0.026626	0.042445
0.080000	0.040822	0.026845	0.049302
0.100000	0.051293	0.027075	0.056882
0.120000	0.061875	0.027316	0.065189
0.140000	0.072571	0.027570	0.074217
0.160000	0.083382	0.027836	0.083949
0.180000	0.094311	0.028115	0.094365
0.200000	0.105361	0.028409	0.105361
0.220000	0.116534	0.028717	0.116534
0.240000	0.127833	0.029040	0.127833
0.260000	0.139262	0.029379	0.139262
0.280000	0.150823	0.029735	0.150823
0.300000	0.162519	0.030110	0.162519
0.320000	0.174353	0.030503	0.174353
0.340000	0.186330	0.030916	0.186330
0.360000	0.198451	0.031351	0.198451
0.380000	0.210721	0.031808	0.210721
0.400000	0.223144	0.032290	0.223144
0.420000	0.235722	0.032797	0.235722
0.440000	0.248461	0.033332	0.248461
0.460000	0.261365	0.033896	0.261365
0.480000	0.274437	0.034491	0.274437
0.500000	0.287682	0.035121	0.287682
0.520000	0.301105	0.035787	0.301105
0.540000	0.314711	0.036492	0.314711
0.560000	0.328504	0.037239	0.328504
0.580000	0.342490	0.038033	0.342490
0.600000	0.356675	0.038876	0.356675
0.620000	0.371064	0.039774	0.371064
0.640000	0.385662	0.040731	0.385662
0.660000	0.400478	0.041753	0.400478
0.680000	0.415515	0.042846	0.415515
0.700000	0.430783	0.044018	0.430783
0.720000	0.446287	0.045276	0.446287
0.740000	0.462035	0.046631	0.462035
0.760000	0.478036	0.048093	0.478036
0.780000	0.494296	0.049674	0.494296
0.800000	0.510826	0.051390	0.510826
0.820000	0.527633	0.053257	0.527633
0.840000	0.544727	0.055297	0.544727
0.860000	0.562119	0.057532	0.562119
0.880000	0.579818	0.059993	0.579818
0.900000	0.597837	0.062713	0.597837
0.920000	0.616186	0.065736	0.616186
0.940000	0.634878	0.069114	0.634878
0.960000	0.653926	0.072913	0.653926
0.980000	0.673345	0.077214	0.673345
1.000000	0.693147	0.082123	0.693147


==> coord/coord_R.txt <==
SNRdB	nu_opt	I_opt	I_subopt_low_SNR	I_subopt_high_SNR	I_upper
-20.000000	0.500025	0.000025	0.000025	0.000023	0.000000
-19.500000	0.500031	0.000031	0.000031	0.000029	0.000000
-19.000000	0.500039	0.000039	0.000039	0.000036	0.000000
-18.500000	0.500048	0.000048	0.000048	0.000045	0.000000
-18.000000	0.500061	0.000061	0.000061	0.000056	0.000000
-17.500000	0.500076	0.000076	0.000076	0.000071	0.000000
-17.000000	0.500096	0.000096	0.000096	0.000089	0.000000
-16.500000	0.500120	0.000120	0.000120	0.000111	0.000000
-16.000000	0.500150	0.000150	0.000150	0.000139	0.000000
-15.500000	0.500188	0.000188	0.000188	0.000174	0.000000
-15.000000	0.500235	0.000235	0.000235	0.000218	0.000000
-14.500000	0.500293	0.000293	0.000293	0.000272	0.000000
-14.000000	0.500366	0.000366	0.000366	0.000340	0.000000
-13.500000	0.500456	0.000456	0.000456	0.000423	0.000000
-13.000000	0.500568	0.000568	0.000568	0.000527	0.000000
-12.500000	0.500707	0.000706	0.000706	0.000656	0.000000
-12.000000	0.500878	0.000876	0.000876	0.000814	0.000000
-11.500000	0.501088	0.001086	0.001086	0.001010	0.000000
-11.000000	0.501347	0.001344	0.001344	0.001249	0.000000
-10.500000	0.501663	0.001659	0.001659	0.001543	0.000000
-10.000000	0.502049	0.002043	0.002043	0.001901	0.000000
-9.500000	0.502519	0.002509	0.002509	0.002336	0.000000
-9.000000	0.503087	0.003073	0.003073	0.002863	0.000000
-8.500000	0.503772	0.003751	0.003751	0.003497	0.000000
-8.000000	0.504593	0.004562	0.004562	0.004257	0.000000
-7.500000	0.505572	0.005526	0.005526	0.005162	0.000000
-7.000000	0.506732	0.006665	0.006664	0.006234	0.000000
-6.500000	0.508096	0.007999	0.007997	0.007494	0.000000
-6.000000	0.509689	0.009551	0.009547	0.008963	0.000000
-5.500000	0.511535	0.011339	0.011333	0.010661	0.000000
-5.000000	0.513653	0.013379	0.013370	0.012608	0.000000
-4.500000	0.516063	0.015685	0.015669	0.014818	0.000000
-4.000000	0.518776	0.018263	0.018238	0.017300	0.000000
-3.500000	0.521801	0.021111	0.021072	0.020058	0.000000
-3.000000	0.525135	0.024223	0.024164	0.023087	0.000000
-2.500000	0.528768	0.027580	0.027493	0.026374	0.000000
-2.000000	0.532684	0.031159	0.031033	0.029899	0.000000
-1.500000	0.536854	0.034927	0.034748	0.033631	0.000000
-1.000000	0.541244	0.038846	0.038598	0.037536	0.000000
-0.500000	0.545811	0.042872	0.042538	0.041569	0.000000
0.000000	0.550510	0.046961	0.046520	0.045686	0.000000
0.500000	0.555291	0.051068	0.050497	0.049839	0.000000
1.000000	0.560103	0.055147	0.054425	0.053982	0.000000
1.500000	0.564898	0.059158	0.058263	0.058070	0.000000
2.000000	0.569630	0.063066	0.061977	0.062063	0.000000
2.500000	0.574258	0.066840	0.065539	0.065928	0.000000
3.000000	0.578745	0.070455	0.068925	0.069636	0.000000
3.500000	0.583061	0.073893	0.072121	0.073165	0.000000
4.000000	0.587183	0.077139	0.075117	0.076500	0.000000
4.500000	0.591094	0.080186	0.077908	0.079630	0.000000
5.000000	0.594780	0.083030	0.080495	0.082551	0.000000
5.500000	0.598237	0.085673	0.082881	0.085263	0.000000
6.000000	0.601461	0.088116	0.085072	0.087768	0.000000
6.500000	0.604454	0.090366	0.087076	0.090073	0.000000
7.000000	0.607221	0.092431	0.088904	0.092186	0.000000
7.500000	0.609769	0.094320	0.090567	0.094116	0.000000
8.000000	0.612108	0.096043	0.092075	0.095874	0.000000
8.500000	0.614249	0.097611	0.093440	0.097472	0.000000
9.000000	0.616202	0.099035	0.094673	0.098920	0.000000
9.500000	0.617979	0.100324	0.095786	0.100230	0.000000
10.000000	0.619594	0.101490	0.096787	0.101413	0.000000
10.500000	0.621057	0.102543	0.097688	0.102481	0.000000
11.000000	0.622381	0.103492	0.098498	0.103442	0.000000
11.500000	0.623577	0.104347	0.099225	0.104306	0.000000
12.000000	0.624656	0.105116	0.099876	0.105083	0.000000
12.500000	0.625628	0.105807	0.100461	0.105780	0.000000
13.000000	0.626502	0.106427	0.100984	0.106405	0.000000
13.500000	0.627288	0.106983	0.101452	0.106966	0.000000
14.000000	0.627994	0.107482	0.101871	0.107468	0.000000
14.500000	0.628628	0.107929	0.102246	0.107917	0.000000
15.000000	0.629196	0.108329	0.102581	0.108320	0.000000
15.500000	0.629705	0.108687	0.102880	0.108679	0.000000
16.000000	0.630160	0.109007	0.103147	0.109001	0.000000
16.500000	0.630568	0.109293	0.103386	0.109288	0.000000
17.000000	0.630933	0.109549	0.103599	0.109545	0.000000
17.500000	0.631260	0.109777	0.103790	0.109774	0.000000
18.000000	0.631551	0.109982	0.103959	0.109979	0.000000
18.500000	0.631812	0.110164	0.104111	0.110162	0.000000
19.000000	0.632045	0.110327	0.104246	0.110325	0.000000
19.500000	0.632253	0.110472	0.104367	0.110471	0.000000
20.000000	0.632439	0.110602	0.104475	0.110601	0.000000
20.500000	0.632605	0.110718	0.104571	0.110717	0.000000
21.000000	0.632753	0.110821	0.104656	0.110820	0.000000
21.500000	0.632885	0.110913	0.104733	0.110913	0.000000
22.000000	0.633003	0.110995	0.104801	0.110995	0.000000
22.500000	0.633108	0.111069	0.104862	0.111069	0.000000
23.000000	0.633202	0.111134	0.104916	0.111134	0.000000
23.500000	0.633286	0.111193	0.104964	0.111192	0.000000
24.000000	0.633361	0.111245	0.105007	0.111244	0.000000
24.500000	0.633427	0.111291	0.105046	0.111291	0.000000
25.000000	0.633487	0.111332	0.105080	0.111332	0.000000
25.500000	0.633540	0.111369	0.105110	0.111369	0.000000
26.000000	0.633587	0.111402	0.105137	0.111402	0.000000
26.500000	0.633629	0.111431	0.105162	0.111431	0.000000
27.000000	0.633666	0.111458	0.105183	0.111458	0.000000
27.500000	0.633700	0.111481	0.105203	0.111481	0.000000
28.000000	0.633730	0.111502	0.105220	0.111502	0.000000
28.500000	0.633756	0.111520	0.105235	0.111520	0.000000
29.000000	0.633780	0.111537	0.105249	0.111537	0.000000
29.500000	0.633801	0.111551	0.105261	0.111551	0.000000
30.000000	0.633820	0.111564	0.105272	0.111564	0.000000


==> coord/coord_RBF.txt <==
nc	I_M_opt	I_J	I
1.000000	0.000000	0.000000	0.001190	
2.000000	0.004133	0.003861	0.002870	
3.000000	0.005510	0.007181	0.004562	
4.000000	0.007577	0.010170	0.006181	
5.000000	0.009093	0.012896	0.007710	
6.000000	0.010494	0.015399	0.009150	
7.000000	0.011993	0.017711	0.010505	
8.000000	0.013117	0.019855	0.011781	
9.000000	0.014439	0.021850	0.012986	
10.000000	0.015594	0.023712	0.014126	
11.000000	0.016543	0.025456	0.015207	
12.000000	0.017692	0.027093	0.016233	
13.000000	0.018664	0.028634	0.017209	
14.000000	0.019502	0.030086	0.018139	
15.000000	0.020477	0.031459	0.019027	
16.000000	0.021330	0.032759	0.019876	
17.000000	0.022083	0.033992	0.020689	
18.000000	0.022906	0.035164	0.021468	
19.000000	0.023673	0.036279	0.022216	
20.000000	0.024363	0.037341	0.022935	
21.000000	0.025050	0.038355	0.023627	
22.000000	0.025751	0.039324	0.024294	
23.000000	0.026391	0.040251	0.024937	
24.000000	0.026977	0.041139	0.025558	
25.000000	0.027607	0.041991	0.026158	
26.000000	0.028204	0.042809	0.026738	
27.000000	0.028758	0.043594	0.027299	
28.000000	0.029277	0.044350	0.027843	
29.000000	0.029837	0.045078	0.028370	
30.000000	0.030361	0.045779	0.028881	
31.000000	0.030851	0.046455	0.029377	
32.000000	0.031315	0.047107	0.029859	
33.000000	0.031812	0.047737	0.030328	
34.000000	0.032280	0.048346	0.030784	
35.000000	0.032721	0.048936	0.031227	
36.000000	0.033138	0.049506	0.031659	
37.000000	0.033580	0.050058	0.032079	
38.000000	0.034004	0.050593	0.032489	
39.000000	0.034407	0.051112	0.032889	
40.000000	0.034789	0.051615	0.033279	
41.000000	0.035176	0.052104	0.033660	
42.000000	0.035565	0.052579	0.034031	
43.000000	0.035936	0.053040	0.034394	
44.000000	0.036290	0.053488	0.034749	
45.000000	0.036628	0.053925	0.035096	
46.000000	0.036985	0.054349	0.035435	
47.000000	0.037330	0.054762	0.035767	
48.000000	0.037660	0.055165	0.036092	
49.000000	0.037976	0.055557	0.036409	
50.000000	0.038285	0.055939	0.036721	
51.000000	0.038607	0.056312	0.037026	
52.000000	0.038917	0.056675	0.037325	
53.000000	0.039214	0.057030	0.037618	
54.000000	0.039501	0.057376	0.037905	
55.000000	0.039782	0.057715	0.038187	
56.000000	0.040074	0.058045	0.038463	
57.000000	0.040355	0.058368	0.038735	
58.000000	0.040627	0.058684	0.039001	
59.000000	0.040889	0.058992	0.039262	
60.000000	0.041143	0.059294	0.039519	
61.000000	0.041410	0.059590	0.039771	
62.000000	0.041668	0.059879	0.040019	
63.000000	0.041918	0.060162	0.040263	
64.000000	0.042160	0.060439	0.040502	
65.000000	0.042395	0.060710	0.040738	
66.000000	0.042635	0.060976	0.040969	
67.000000	0.042873	0.061236	0.041197	
68.000000	0.043105	0.061492	0.041421	
69.000000	0.043330	0.061742	0.041641	
70.000000	0.043548	0.061988	0.041858	
71.000000	0.043762	0.062228	0.042072	
72.000000	0.043985	0.062465	0.042282	
73.000000	0.044201	0.062696	0.042489	
74.000000	0.044411	0.062924	0.042693	
75.000000	0.044615	0.063147	0.042894	
76.000000	0.044814	0.063367	0.043092	
77.000000	0.045013	0.063582	0.043286	
78.000000	0.045216	0.063794	0.043479	
79.000000	0.045413	0.064002	0.043668	
80.000000	0.045606	0.064206	0.043855	
81.000000	0.045793	0.064407	0.044039	
82.000000	0.045976	0.064604	0.044220	
83.000000	0.046160	0.064798	0.044399	
84.000000	0.046346	0.064989	0.044576	
85.000000	0.046528	0.065176	0.044750	
86.000000	0.046705	0.065361	0.044922	
87.000000	0.046879	0.065543	0.045092	
88.000000	0.047048	0.065721	0.045259	
89.000000	0.047216	0.065897	0.045424	
90.000000	0.047389	0.066070	0.045587	
91.000000	0.047557	0.066241	0.045748	
92.000000	0.047722	0.066408	0.045907	
93.000000	0.047883	0.066573	0.046064	
94.000000	0.048041	0.066736	0.046219	
95.000000	0.048196	0.066896	0.046372	
96.000000	0.048355	0.067054	0.046524	
97.000000	0.048512	0.067210	0.046673	
98.000000	0.048666	0.067363	0.046821	
99.000000	0.048817	0.067514	0.046967	
100.000000	0.048964	0.067663	0.047111	
101.000000	0.049109	0.067809	0.047254	
105.000000	0.049687	0.068376	0.047807	
110.000000	0.050367	0.069042	0.048466	
115.000000	0.051011	0.069665	0.049089	
121.000000	0.051748	0.070362	0.049796	
127.000000	0.052442	0.071010	0.050462	
133.000000	0.053096	0.071614	0.051091	
139.000000	0.053715	0.072178	0.051686	
146.000000	0.054397	0.072792	0.052342	
152.000000	0.054953	0.073284	0.052874	
160.000000	0.055653	0.073896	0.053544	
167.000000	0.056232	0.074395	0.054097	
175.000000	0.056858	0.074926	0.054695	
184.000000	0.057520	0.075481	0.055327	
192.000000	0.058076	0.075940	0.055857	
201.000000	0.058667	0.076423	0.056421	
211.000000	0.059287	0.076920	0.057011	
221.000000	0.059870	0.077382	0.057566	
232.000000	0.060474	0.077854	0.058140	
243.000000	0.061042	0.078291	0.058681	
254.000000	0.061579	0.078698	0.059190	
266.000000	0.062132	0.079111	0.059714	
279.000000	0.062696	0.079526	0.060248	
292.000000	0.063227	0.079911	0.060750	
306.000000	0.063764	0.080296	0.061259	
320.000000	0.064271	0.080653	0.061738	
336.000000	0.064816	0.081031	0.062252	
352.000000	0.065327	0.081382	0.062735	
368.000000	0.065810	0.081707	0.063190	
386.000000	0.066320	0.082046	0.063670	
404.000000	0.066799	0.082359	0.064122	
423.000000	0.067276	0.082667	0.064570	
444.000000	0.067770	0.082981	0.065035	
465.000000	0.068234	0.083271	0.065470	
487.000000	0.068690	0.083553	0.065899	
510.000000	0.069139	0.083825	0.066320	
534.000000	0.069579	0.084088	0.066733	
560.000000	0.070026	0.084352	0.067152	
586.000000	0.070446	0.084596	0.067545	
614.000000	0.070871	0.084839	0.067943	
643.000000	0.071284	0.085071	0.068329	
674.000000	0.071698	0.085301	0.068716	
706.000000	0.072099	0.085520	0.069091	
740.000000	0.072499	0.085735	0.069464	
775.000000	0.072885	0.085939	0.069824	
812.000000	0.073267	0.086139	0.070181	
850.000000	0.073636	0.086328	0.070524	
891.000000	0.074009	0.086517	0.070872	
933.000000	0.074367	0.086695	0.071205	
978.000000	0.074727	0.086871	0.071540	
1024.000000	0.075071	0.087038	0.071860	
1073.000000	0.075415	0.087201	0.072180	
1124.000000	0.075751	0.087358	0.072492	
1177.000000	0.076077	0.087509	0.072795	
1233.000000	0.076401	0.087655	0.073095	
1292.000000	0.076720	0.087798	0.073391	
1354.000000	0.077034	0.087936	0.073683	
1418.000000	0.077338	0.088067	0.073964	
1485.000000	0.077636	0.088194	0.074240	
1556.000000	0.077931	0.088318	0.074514	
1630.000000	0.078219	0.088437	0.074781	
1708.000000	0.078504	0.088553	0.075044	
1789.000000	0.078781	0.088663	0.075300	
1874.000000	0.079052	0.088770	0.075551	
1964.000000	0.079321	0.088874	0.075800	
2057.000000	0.079582	0.088974	0.076040	
2155.000000	0.079838	0.089070	0.076277	
2258.000000	0.080091	0.089163	0.076510	
2365.000000	0.080336	0.089252	0.076737	
2478.000000	0.080578	0.089339	0.076960	
2596.000000	0.080815	0.089422	0.077179	
2719.000000	0.081046	0.089502	0.077391	
2849.000000	0.081274	0.089580	0.077602	
2984.000000	0.081496	0.089654	0.077806	
3126.000000	0.081714	0.089726	0.078007	
3275.000000	0.081928	0.089795	0.078204	
3431.000000	0.082138	0.089862	0.078397	
3594.000000	0.082342	0.089926	0.078585	
3765.000000	0.082543	0.089988	0.078770	
3945.000000	0.082741	0.090048	0.078952	
4133.000000	0.082934	0.090106	0.079129	
4329.000000	0.083122	0.090161	0.079302	
4535.000000	0.083307	0.090215	0.079471	
4751.000000	0.083488	0.090266	0.079638	
4978.000000	0.083666	0.090316	0.079801	
5215.000000	0.083839	0.090364	0.079960	
5463.000000	0.084009	0.090410	0.080116	
5723.000000	0.084175	0.090454	0.080269	
5995.000000	0.084338	0.090497	0.080418	
6281.000000	0.084497	0.090538	0.080564	
6580.000000	0.084653	0.090577	0.080708	
6893.000000	0.084806	0.090616	0.080847	
7221.000000	0.084955	0.090652	0.080984	
7565.000000	0.085102	0.090687	0.081119	
7925.000000	0.085245	0.090721	0.081250	
8303.000000	0.085385	0.090754	0.081378	
8698.000000	0.085522	0.090785	0.081504	
9112.000000	0.085657	0.090816	0.081627	
9546.000000	0.085788	0.090845	0.081747	
10001.000000	0.085917	0.090873	0.081865	

